Anchored Diffusion for Video Face Reenactment

Video generation has drawn significant interest recently, pushing the development of large-scale models capable of producing realistic videos with coherent motion. Due to memory constraints, these models typically generate short video segments that are then combined into long videos. The merging process poses a significant challenge, as it requires ensuring smooth transitions and overall consistency. In this paper, we introduce Anchored Diffusion, a novel method for synthesizing relatively long and seamless videos. We extend Diffusion Transformers (DiTs) to incorporate temporal information, creating our sequence-DiT (sDiT) model for generating short video segments. Unlike previous works, we train our model on video sequences with random non-uniform temporal spacing and incorporate temporal information via external guidance, increasing flexibility and allowing it to capture both short and long-term relationships. Furthermore, during inference, we leverage the transformer architecture to modify the diffusion process, generating a batch of non-uniform sequences anchored to a common frame, ensuring consistency regardless of temporal distance. To demonstrate our method, we focus on face reenactment, the task of creating a video from a source image that replicates the facial expressions and movements from a driving video. Through comprehensive experiments, we show our approach outperforms current techniques in producing longer consistent high-quality videos while offering editing capabilities.

==> figures/data-statics/csv/hist_duration.csv <==
bin_edge,frequencies
0.1334668001334668,0.00012661809753608785
0.33079746413079747,5.0647239014435175e-05
0.528128128128128,0.03063651487983182
0.7254587921254587,0.025693344352022945
0.9227894561227894,0.09432035321658258
1.12012012012012,0.2794309470904419
1.3174507841174505,0.3778891797345031
1.5147814481147814,0.34574337713204195
1.712112112112112,0.25465431776457964
1.9094427761094428,0.2760932940393906
2.1067734401067733,0.23758113349281354
2.304104104104104,0.2041792793627941
2.5014347681014346,0.18918769661452084
2.6987654320987655,0.16710043568032604
2.896096096096096,0.15101993729324256
3.093426760093427,0.15267103728511347
3.2907574240907573,0.11499962090617658
3.488088088088088,0.12708405213502053
3.6854187520854187,0.09638676056837163
3.882749416082749,0.20404253181745463
4.08008008008008,0.6153943423687978
4.27741074407741,0.052303403730207115
4.474741408074741,0.058421590203150874
4.672072072072072,0.06751276960624228
4.869402736069402,0.058406396031446546
5.066733400066733,0.4588690501946833
5.264064064064064,0.17550281263282125
5.461394728061394,0.010347230930649088
5.658725392058725,0.01124368706120459
5.8560560560560555,0.00952674565861524
6.053386720053386,0.008873396275329067
6.250717384050716,0.08668274957320565
6.448048048048047,0.006472717146044804
6.645378712045378,0.004973558871217548
6.842709376042708,0.004715257952243907
7.040040040040039,0.003661795380743657
7.23737070403737,0.0038238665455898493
7.434701368034701,0.0037934782021812052
7.632032032032031,0.05569170402027282
7.829362696029362,0.030003424392151347
8.026693360026693,0.0013370871099810863
8.224024024024024,0.0012611162514594336
8.421354688021355,0.002897022071625687
8.618685352018685,0.0014231874163056258
8.816016016016016,0.0012965693187695381
9.013346680013347,0.000835679443738179
9.210677344010678,0.0009673622651757189
9.408008008008007,0.0008559383393439529
9.605338672005338,0.0007698380330194133
9.802669336002669,0.0008812619588511705

==> figures/data-statics/csv/hist_face_height.csv <==
bin_edge,frequencies
0.08668953,2.087020817535745e-05
0.1011715834,5.764152734146344e-05
0.1156536368,0.0001262150684890665
0.1301356902,0.00018981951245206064
0.1446177436,0.00026733742853195973
0.159099797,0.0005674708984823384
0.1735818504,0.0010673620752539954
0.1880639038,0.0016606722790963
0.2025459572,0.001985651234969723
0.2170280106,0.0020621753316127007
0.23151006399999996,0.0020204349152619858
0.2459921174,0.0019021704022682934
0.26047417079999996,0.0019518613741143827
0.2749562242,0.0021714954696740968
0.28943827759999996,0.0023742346348061406
0.303920331,0.0028562370617132055
0.31840238439999996,0.003335258030309505
0.3328844378,0.0041094433716715745
0.34736649119999996,0.005123139197331794
0.3618485446,0.006282926480219515
0.37633059799999996,0.008075776744426413
0.3908126514,0.01040429568513415
0.40529470479999996,0.013500043231145505
0.4197767582,0.017760547157229193
0.43425881159999996,0.023007913784176208
0.448740865,0.03012962386915771
0.46322291839999996,0.03896368484395544
0.4777049718,0.050077567607051746
0.49218702519999996,0.06275770980273677
0.5066690786,0.07641577032435284
0.521151132,0.08928473821305302
0.5356331853999999,0.10003090778448827
0.5501152387999999,0.10501789371896178
0.5645972921999999,0.10064906347425362
0.5790793456,0.08703075573011441
0.5935613989999999,0.06488647103662323
0.6080434523999999,0.0401433485155816
0.6225255058,0.021780546779577806
0.6370075592,0.010561319156167792
0.6514896125999999,0.005088355517039531
0.6659716659999999,0.0023921233846707327
0.6804537194,0.001124009783158537
0.6949357728,0.00045815076042094214
0.7094178261999999,0.0002096959011904963
0.7238998795999999,6.261062452607236e-05
0.738381933,2.882076367073172e-05
0.7528639864,1.987638873843567e-05
0.7673460397999999,2.98145831076535e-06
0.7818280931999999,9.938194369217835e-07
0.7963101465999999,1.987638873843567e-06


==> figures/data-statics/csv/hist_face_width.csv <==
bin_edge,frequencies
0.054711893,2.98145831076535e-06
0.07062491114,3.080840254457528e-05
0.08653792928,0.00013416562398444075
0.10245094742,0.00035578735841799845
0.11836396555999999,0.000766234785866695
0.1342769837,0.0014102297809920107
0.15019000183999998,0.00187235581916064
0.16610301998,0.002142674706003365
0.18201603812,0.002326531301833895
0.19792905626,0.0024010677596030287
0.21384207439999997,0.0024010677596030287
0.22975509253999998,0.0026048007441719944
0.24566811068,0.00303711219923297
0.26158112882,0.0036592431667460067
0.27749414695999997,0.004679895728464678
0.2934071651,0.005843658289100087
0.30932018324,0.007759742163485285
0.32523320138,0.010896236306410434
0.34114621952,0.015302831689721621
0.35705923766,0.02203993365261439
0.3729722558,0.03175750010683559
0.38888527394,0.046138067359093794
0.40479829207999996,0.06534859707479188
0.42071131021999997,0.08842210294180491
0.43662432836,0.11274881511877632
0.4525373465,0.13008798283475068
0.46845036464,0.1304079926934395
0.48436338277999996,0.11118951242224605
0.5002764009199999,0.0799994832138928
0.5161894190599999,0.050591372255940306
0.5321024372,0.029571097345607665
0.54801545534,0.01628770675171111
0.56392847348,0.008532933685410433
0.57984149162,0.0045765385070248125
0.59575450976,0.0024288947038368387
0.6116675279,0.0011667440189461738
0.62758054604,0.0005535574263654334
0.6434935641799999,0.0002762818034642558
0.6594065823199999,0.00011925833243061402
0.67531960046,7.15549994583684e-05
0.6912326186,2.4845485923044586e-05
0.70714563674,1.78887498645921e-05
0.72305865488,4.969097184608917e-06
0.73897167302,3.975277747687134e-06
0.7548846911599999,0.0
0.7707977092999999,0.0
0.7867107274399999,0.0
0.8026237455799999,9.938194369217835e-07
0.81853676372,9.938194369217835e-07
0.83444978186,2.98145831076535e-06


==> figures/data-statics/csv/hist_hyper.csv <==
bin_edge,frequencies
8.968960165977478,1.2985269452125925e-06
10.499661288135929,1.298526945212591e-06
12.030362410294382,3.246317363031477e-06
13.561063532452835,7.141898198669259e-06
15.091764654611286,2.0127167650795186e-05
16.622465776769737,3.2463173630314733e-05
18.15316689892819,7.07697185140863e-05
19.683868021086642,0.00013244974841168444
21.214569143245093,0.00026165317946033736
22.745270265403544,0.000466820436803927
24.275971387561995,0.0009044240173405686
25.80667250972045,0.0016380917413856854
27.3373736318789,0.002928178261454396
28.86807475403735,0.004412394559832379
30.398775876195806,0.006632226372673316
31.929476998354257,0.00907865113745384
33.46017812051271,0.01236002872800609
34.990879242671156,0.015799826605874184
36.52158036482961,0.01887214135824717
38.052281486988065,0.021952896535764137
39.58298260914651,0.024459702803496942
41.11368373130497,0.02689703787966097
42.64438485346342,0.02893637444711748
44.17508597562187,0.030384881254501988
45.70578709778032,0.031571734882426296
47.23648821993878,0.032454083941698394
48.767189342097225,0.03301050273772184
50.29789046425568,0.03309685477957848
51.828591586414134,0.033078026138873055
53.35929270857258,0.03219243076223791
54.889993830731036,0.03164704944524877
56.420694952889484,0.03058355587711951
57.95139607504794,0.028624078716793715
59.48209719720639,0.026227647239404003
61.01279831936484,0.023983792678076526
62.543499441523295,0.021649690494057
64.07420056368174,0.0192993567232222
65.60490168584019,0.017164578425292534
67.13560280799865,0.014607129606696486
68.6663039301571,0.01187437965049658
70.19700505231555,0.009335759472605868
71.72770617447401,0.006734810001345127
73.25840729663246,0.004620808134539021
74.7891084187909,0.0027126227885490867
76.31980954094936,0.0014562979690559258
77.85051066310781,0.0006992567599969827
79.38121178526626,0.00029476561656325645
80.91191290742472,9.674025741833837e-05
82.44261402958317,2.2074958068614124e-05
83.97331515174162,3.2463173630314585e-06


==> figures/data-statics/csv/hist_resolution.csv <==
bin_edge,frequencies
400.0,0.001026703508254482
432.0,0.0010518323973470868
464.0,0.00096131234704696
496.0,0.0029217704986966605
528.0,0.002049576962781095
560.0,0.002068478122234888
592.0,0.001990849472287101
624.0,0.0018958454566470303
656.0,0.0018068200614602182
688.0,0.001670432782370244
720.0,0.0015357269902827489
752.0,0.0013323293402791618
784.0,0.0012573474754278698
816.0,0.0011428818046665126
848.0,0.0010341145065246677
880.0,0.0009292706780552743
912.0,0.0008316510159669024
944.0,0.0007396051719052668
976.0,0.0006493965080870805
1008.0,0.0005949661510438671
1040.0,0.0005253401336819533
1072.0,0.00045963758599249085
1104.0,0.00039499375234162634
1136.0,0.0003571914334340399
1168.0,0.00031733396374564556
1200.0,0.00027087510064011095
1232.0,0.00024172932593047262
1264.0,0.00020526596889523064
1296.0,0.00016506597407670172
1328.0,0.00013511059451401788
1360.0,0.00010490610576578156
1392.0,8.700138305419819e-05
1424.0,7.087156328967611e-05
1456.0,5.8914322383157827e-05
1488.0,4.979069846229882e-05
1520.0,4.4808514751249535e-05
1552.0,3.8985587538960674e-05
1584.0,3.3474046808612404e-05
1616.0,2.923919065422051e-05
1648.0,2.313601560818513e-05
1680.0,2.16724991430644e-05
1712.0,2.0208982677943673e-05
1744.0,1.8714327564628888e-05
1776.0,1.6223235709104243e-05
1808.0,1.563160139341714e-05
1840.0,1.37321438535796e-05
1872.0,1.1054220108890607e-05
1904.0,1.0680556330561911e-05
1936.0,9.902090125710459e-06
1968.0,7.5978301593501636e-06


==> figures/mse-reconstruction/noise_exploration_v2.csv <==
timesteps,uncoditional,clip,dclip,landmark,dlandmark,landmark_clip,dlandmark_clip,mclip,mlandmark,mlandmark_clip
0,0.7248974991,0.6780122519,0.04688524723,0.6481456757,0.07675182343,0.648651123,0.07624637604,0.9353215492,0.8941204467,0.894817714
5,0.395350771,0.3727251887,0.02262558222,0.353782773,0.04156799793,0.3529540002,0.04239677072,0.9427708661,0.8948579313,0.8927616339
10,0.2950907993,0.2771980166,0.01789278269,0.2641139328,0.03097686648,0.262730062,0.03236073732,0.9393651624,0.8950259833,0.8903363392
15,0.2408020401,0.2264388651,0.01436317503,0.2161959261,0.02460611403,0.2151558399,0.02564620018,0.9403527685,0.8978160068,0.8934967487
20,0.2053615594,0.1913923025,0.01396925688,0.183760196,0.02160136342,0.1824883074,0.02287325203,0.9319772555,0.8948130143,0.8886196029
25,0.1781845188,0.166007936,0.01217658281,0.1595262736,0.01865824521,0.1583655179,0.01981900096,0.931663071,0.8952869456,0.8887725988
30,0.1584887743,0.1473014057,0.01118736863,0.1414039433,0.017084831,0.1401262134,0.01836256087,0.9294122333,0.8922016334,0.8841396752
35,0.1413004303,0.1314313412,0.009869089127,0.1261518598,0.01514857054,0.1247280538,0.01657237649,0.930155279,0.8927917593,0.8827153148
40,0.127755127,0.1184702367,0.009284890294,0.1141750515,0.0135800755,0.1126359105,0.01511921644,0.9273227579,0.8937023051,0.8816547187
45,0.1164178514,0.107828103,0.008589748442,0.1041246206,0.01229323089,0.1022696495,0.01414820194,0.926216226,0.8944042452,0.8784705115
50,0.1067624485,0.09827519953,0.008487249017,0.09530514479,0.01145730376,0.09382204711,0.01294040143,0.9205034248,0.8926841421,0.8787925754
55,0.09787423611,0.09088093042,0.006993305683,0.0873708576,0.01050337851,0.08606933057,0.01180490553,0.9285480433,0.8926849503,0.879386997
60,0.09098652005,0.08381478488,0.007171735168,0.08112312853,0.009863391519,0.07956587523,0.01142064482,0.9211780474,0.891595024,0.8744798151
65,0.08427023649,0.07763464749,0.006635589004,0.07463537902,0.009634857476,0.07333745807,0.01093277842,0.9212582131,0.8856671361,0.8702652458
70,0.07872666836,0.0726178512,0.00610881716,0.06975246966,0.008974198699,0.06826284528,0.01046382308,0.9224047291,0.8860081484,0.8670866773
75,0.07344956994,0.06789063662,0.005558933318,0.06505467743,0.008394892514,0.06385838985,0.009591180086,0.9243163259,0.8857053551,0.8694181587
80,0.06896633148,0.06318084896,0.005785482526,0.06057751924,0.008388812244,0.0592986457,0.009667685777,0.9161114938,0.8783636586,0.8598202113
85,0.06483297586,0.05934287608,0.005490099788,0.05709230527,0.007740670592,0.05575221404,0.00908076182,0.9153193307,0.880605965,0.8599360634
90,0.06106407285,0.05596279353,0.005101279318,0.05357562751,0.007488445342,0.05219519138,0.008868881464,0.9164602183,0.8773674111,0.8547610559
95,0.05738118649,0.0526182875,0.004762898982,0.05036053061,0.00702065587,0.04914129525,0.008239891231,0.9169954601,0.8776488201,0.8564008217
100,0.05445491374,0.04960368201,0.004851231724,0.04744582623,0.007009087503,0.04625167698,0.008203236759,0.9109128747,0.8712864088,0.849357272
105,0.05110575497,0.04672051221,0.00438524276,0.0447143279,0.00639142707,0.04360404238,0.00750171259,0.91419278,0.8749372341,0.8532119799
110,0.04852230549,0.04433143884,0.004190866649,0.04229369015,0.006228615344,0.04113226384,0.007390041649,0.9136301005,0.8716339778,0.847698052
115,0.04597319841,0.04220963642,0.003763561994,0.03982822224,0.006144976169,0.0387907885,0.007182409912,0.9181357373,0.8663356829,0.8437696275
120,0.04370626569,0.04001204669,0.003694218993,0.03799242154,0.00571384415,0.0367875658,0.00691869989,0.9154762153,0.869267162,0.841700045
125,0.04141850471,0.03803141415,0.003387090564,0.03581693023,0.005601574481,0.034818165,0.006600339711,0.9182227705,0.8647567188,0.8406427331
130,0.03957154989,0.03581021354,0.003761336356,0.03397185728,0.005599692613,0.03286413103,0.006707418859,0.9049484701,0.8584919563,0.8304989601
135,0.03752143204,0.0341880247,0.003333407342,0.03227221966,0.005249212384,0.03130048513,0.006220946908,0.9111599115,0.8601009583,0.834202839
140,0.03558604479,0.03241614997,0.003169894814,0.03070014343,0.004885901362,0.02971583232,0.005870212466,0.9109230927,0.8627017588,0.8350417277
145,0.03400495052,0.03118162975,0.002823320776,0.02915781736,0.00484713316,0.02819916606,0.005805784464,0.9169732426,0.8574580146,0.8292664928
150,0.03240021586,0.02948842011,0.00291179575,0.02768950537,0.004710710496,0.0268304497,0.005569766164,0.9101303595,0.8546086694,0.8280947822
155,0.03085965782,0.02827375196,0.002585905865,0.02651093714,0.004348720685,0.02550978214,0.005349875689,0.9162043248,0.8590807225,0.8266385286
160,0.02939356953,0.02699492685,0.002398642674,0.02514554933,0.004248020202,0.02422047779,0.005173091739,0.9183956657,0.8554779066,0.8240060046
165,0.02804888964,0.02567390725,0.002374982387,0.0239433758,0.004105513841,0.02311458252,0.004934307113,0.9153270444,0.8536300761,0.8240819092
170,0.02676099092,0.02451330796,0.002247682959,0.02278570458,0.003975286335,0.02193958126,0.004821409658,0.9160089787,0.8514521997,0.8198344122
175,0.02553567708,0.02341298014,0.002122696936,0.02180052549,0.003735151589,0.02101999149,0.004515685588,0.9168732856,0.8537281162,0.8231617053
180,0.02450913072,0.02251833305,0.001990797669,0.02079760656,0.003711524159,0.02001042664,0.004498704076,0.9187732241,0.8485656549,0.8164478321
185,0.02354546547,0.02148807421,0.002057391256,0.01987100579,0.003674459681,0.01907903329,0.004466432184,0.9126204891,0.8439419392,0.810306057
190,0.02246165812,0.02035329863,0.002108359486,0.01896713488,0.003494523242,0.01821020618,0.004251451939,0.9061351805,0.8444227393,0.8107240384
195,0.02135111034,0.01949078962,0.001860320717,0.01809197851,0.003259131834,0.01734759659,0.004003513753,0.9128700715,0.8473553936,0.8124915431
200,0.02045406461,0.01882761531,0.001626449302,0.0172710605,0.003183004111,0.01660676114,0.003847303465,0.9204828315,0.8443828074,0.8119051866
205,0.01946283698,0.01784626022,0.001616576761,0.01653885655,0.00292398043,0.01584571227,0.003617124707,0.9169403329,0.8497659703,0.8141522374
210,0.01880231619,0.01716696285,0.001635353342,0.01583114453,0.002971171662,0.01516610943,0.003636206761,0.9130238357,0.8419784226,0.8066085729
215,0.01800888807,0.01650955342,0.001499334648,0.01514450647,0.002864381596,0.014497797,0.003511091061,0.9167447406,0.8409462269,0.8050356553
220,0.01731064111,0.01573437825,0.001576262861,0.01446186751,0.002848773599,0.01385272108,0.00345792003,0.9089425486,0.8354322304,0.8002430986
225,0.0165158768,0.01503263693,0.001483239867,0.01383934449,0.002676532306,0.01321410388,0.003301772922,0.9101930897,0.8379418581,0.8000849145
230,0.01578247383,0.01439711824,0.001385355592,0.01318931393,0.002593159899,0.01268039085,0.003102082983,0.9122218984,0.8356936988,0.803447608
235,0.01510881856,0.01376654115,0.001342277415,0.01269929018,0.002409528382,0.0121310493,0.002977769263,0.9111593398,0.840521721,0.8029118391
240,0.01444268495,0.0132888956,0.001153789349,0.01210366935,0.002339015603,0.01157411747,0.002868567482,0.9201125447,0.838048423,0.8013826728
245,0.01393535525,0.01273605227,0.001199302971,0.01168320887,0.002252146378,0.01110177115,0.0028335841,0.9139381128,0.8383861525,0.7966622271
250,0.01334386975,0.01227223687,0.001071632877,0.01111340802,0.002230461724,0.01061535254,0.002728517205,0.9196909969,0.8328474598,0.7955227939
255,0.01270938531,0.0116876401,0.001021745205,0.0106518073,0.002057578005,0.01011306513,0.002596320175,0.9196070321,0.8381056239,0.7957163063
260,0.01218161643,0.01121508703,0.0009665293992,0.01023488492,0.001946731508,0.009690215811,0.002491400614,0.9206567203,0.8401910354,0.7954786518
265,0.01165791348,0.01074782945,0.0009100840241,0.009746097028,0.001911816448,0.009291565977,0.002366347499,0.9219342273,0.8360069791,0.7970179223
270,0.01117085397,0.01024834812,0.0009225058556,0.009388044477,0.001782809496,0.008898306638,0.002272547334,0.9174185019,0.8404052635,0.7965645832
275,0.01070721269,0.009885839187,0.0008213734999,0.008930512704,0.001776699983,0.008465474471,0.002241738215,0.9232878319,0.8340651265,0.7906328864
280,0.01026261181,0.009486433119,0.0007761786878,0.008569258265,0.001693353541,0.008114699274,0.002147912532,0.9243683087,0.8349977985,0.7907050785
285,0.009789936393,0.009018899873,0.0007710365206,0.008233644068,0.001556292325,0.007779327687,0.002010608707,0.9212419275,0.8410314161,0.7946249469
290,0.009448641241,0.008635826409,0.0008128148317,0.007825205103,0.001623436138,0.007449345198,0.001999296043,0.9139754795,0.8281831116,0.788403857
295,0.009006045163,0.008389932103,0.0006161130592,0.007488864474,0.001517180689,0.007088275626,0.001917769536,0.9315889441,0.8315375216,0.7870575262
300,0.008632571474,0.007910370827,0.000722200647,0.007263285574,0.0013692859,0.006821922958,0.001810648516,0.9163400327,0.8413814581,0.7902538634
305,0.008253055215,0.007681762334,0.0005712928809,0.00692693051,0.001326124705,0.006517156027,0.001735899188,0.930778013,0.839317117,0.7896658701
310,0.007948121876,0.007277059369,0.0006710625067,0.006626277696,0.001321844179,0.006255418062,0.001692703813,0.9155696758,0.8336910027,0.7870309691
315,0.007567607909,0.006930319127,0.0006372887827,0.00630577188,0.00126183603,0.00596727943,0.001600328479,0.9157872884,0.8332582707,0.7885291498
320,0.007257018462,0.006657646503,0.0005993719585,0.006050180644,0.001206837818,0.005705244839,0.001551773623,0.9174079601,0.8337005997,0.7861692607
325,0.00693153955,0.006462356076,0.0004691834748,0.005830368027,0.001101171523,0.005435863044,0.001495676506,0.9323117943,0.8411360831,0.7842216011
330,0.006664872169,0.006066003349,0.0005988688208,0.005559880286,0.001104991883,0.005218086299,0.001446785871,0.9101454903,0.8342065902,0.7829236879
335,0.006343457103,0.005885211285,0.0004582458176,0.005334522109,0.001008934993,0.004988277331,0.001355179772,0.9277608707,0.8409487166,0.7863657388
340,0.006113089472,0.00561161479,0.0005014746822,0.005114293657,0.0009987958148,0.004771176726,0.001341912746,0.9179670632,0.8366135782,0.7804853417
345,0.005838437825,0.00536474539,0.0004736924358,0.004875916056,0.0009625217691,0.004558100365,0.00128033746,0.9188665787,0.8351405294,0.7807054732
350,0.005584713519,0.005172219127,0.0004124943912,0.004677727353,0.0009069861658,0.004329994321,0.001254719198,0.9261386659,0.8375948627,0.7753297114
355,0.005343947932,0.004924769979,0.0004191779532,0.004452706315,0.0008912416175,0.004162793979,0.001181153953,0.9215602475,0.8332241203,0.7789735289
360,0.005133795217,0.004703049548,0.0004307456687,0.004292592406,0.0008412028104,0.003973938525,0.001159856692,0.9160960555,0.836144066,0.7740742194
365,0.004883981422,0.004517111462,0.00036686996,0.004078461789,0.000805519633,0.003813978983,0.001070002439,0.9248830148,0.8350690628,0.7809159483
370,0.004696814045,0.004307767376,0.000389046669,0.003872072324,0.0008247417212,0.003639572766,0.00105724128,0.9171679642,0.8244040081,0.7749024617
375,0.004455760568,0.004113202449,0.0003425581194,0.003734728321,0.0007210322469,0.003460474312,0.0009952862561,0.923120169,0.8381797595,0.7766293227
380,0.004269586988,0.003866076237,0.0004035107512,0.003542608349,0.0007269786391,0.0033133463,0.0009562406875,0.9054918538,0.8297309222,0.7760343822
385,0.004072128832,0.003741299268,0.0003308295645,0.003408333985,0.0006637948472,0.003138968721,0.0009331601113,0.9187575889,0.8369907057,0.7708421934
390,0.00389923133,0.003549194662,0.0003500366677,0.00325441733,0.0006448139995,0.003015277907,0.0008839534223,0.9102293149,0.8346304835,0.773300595
395,0.003717887998,0.003388878657,0.0003290093411,0.003100493457,0.0006173945405,0.002875485225,0.000842402773,0.9115063872,0.833939446,0.773419002
400,0.003569573052,0.003247518791,0.0003220542613,0.002957863268,0.0006117097847,0.00273710629,0.0008324667625,0.9097779324,0.8286322269,0.7667881424
405,0.003388101682,0.003096637083,0.0002914645988,0.002832154511,0.0005559471715,0.002609563991,0.0007785376906,0.9139740698,0.8359118988,0.7702141896
410,0.003246942535,0.002953537507,0.0002934050281,0.002695966512,0.0005509760231,0.002487338614,0.0007596039213,0.9096365196,0.830309278,0.7660556314
415,0.003082515895,0.002789875958,0.0002926399373,0.002575828694,0.0005066872016,0.002374363597,0.0007081522979,0.9050645813,0.8356254375,0.7702680791
420,0.002956607379,0.002676284872,0.000280322507,0.002460224554,0.0004963828251,0.00225684233,0.0006997650489,0.9051877808,0.8321106723,0.7633216186
425,0.00282613799,0.002590280725,0.0002358572651,0.002362221479,0.0004639165103,0.002151233843,0.0006749041472,0.9165443209,0.8358478914,0.7611920757
430,0.002683373541,0.002431210596,0.0002521629445,0.002242832445,0.000440541096,0.002059924416,0.0006234491244,0.9060276399,0.835825654,0.7676621928
435,0.002582120858,0.002331960248,0.0002501606103,0.002132451162,0.0004496696964,0.001946740318,0.00063538054,0.9031181637,0.8258525758,0.7539307511
440,0.002457643449,0.002235904336,0.0002217391133,0.002037682338,0.0004199611116,0.001863606274,0.0005940371752,0.9097757189,0.8291204073,0.758289928
445,0.002331877314,0.002110586502,0.0002212908119,0.001934469678,0.000397407636,0.001757739927,0.0005741373869,0.9051018634,0.8295760957,0.7537874812
450,0.002221709415,0.002025610534,0.0001960988808,0.001850918285,0.0003707911307,0.001686967909,0.000534741506,0.9117351353,0.8331054781,0.7593107801
455,0.002110975124,0.001911167055,0.0001998080686,0.001757814432,0.0003531606914,0.001607572078,0.0005034030462,0.9053479758,0.8327025802,0.7615305645
460,0.002015686519,0.001811522758,0.0002041637618,0.00166182965,0.000353856869,0.001514435047,0.0005012514722,0.8987125429,0.8244484618,0.751324689
465,0.001903566364,0.001758009545,0.0001455568196,0.001587474719,0.0003160916455,0.001438536448,0.0004650299158,0.9235346756,0.8339476619,0.7557059609
470,0.001816435829,0.001648510573,0.0001679252554,0.001510030939,0.0003064048896,0.001372382045,0.000444053784,0.9075523326,0.8313153238,0.7555356611
475,0.001725531556,0.001571188681,0.0001543428749,0.001442471286,0.0002830602694,0.001303628087,0.0004219034687,0.9105534324,0.8359576395,0.7554936232
480,0.00164717216,0.001486047171,0.0001611249894,0.001365012256,0.000282159904,0.001237134682,0.0004100374784,0.9021808447,0.8287004171,0.7510658034
485,0.001560372282,0.001418731175,0.0001416411065,0.001308643259,0.0002517290227,0.001173938625,0.0003864336573,0.9092260814,0.8386737411,0.752345218
490,0.001497398335,0.001347701997,0.0001496963389,0.001244257903,0.0002531404328,0.001112027327,0.0003853710089,0.9000290468,0.8309464978,0.7426396172
495,0.001414895691,0.001280271914,0.0001346237771,0.001184737775,0.0002301579155,0.001062172931,0.0003527227603,0.9048525075,0.837332238,0.7507075875
500,0.001351943649,0.001190063078,0.0001618805714,0.001114688581,0.0002372550685,0.00100090052,0.0003510431293,0.8802608589,0.8245081675,0.7403418926
505,0.001276038103,0.001140484819,0.0001355532836,0.001062890049,0.0002131480537,0.000945454638,0.0003305834648,0.8937701913,0.8329610587,0.7409297856
510,0.001218458191,0.001075051026,0.0001434071641,0.001001019496,0.0002174386941,0.0008996622637,0.0003187959269,0.882304403,0.821546036,0.7383612098
515,0.001149034481,0.00102556264,0.0001234718412,0.0009563217172,0.0001927127643,0.0008510492626,0.0002979852189,0.8925429626,0.8322828711,0.7406646852
520,0.001086036088,0.0009694560431,0.0001165800449,0.0009059928125,0.0001800432755,0.0008038826054,0.0002821534825,0.8926554595,0.8342198041,0.7401987966
525,0.001040475145,0.0009170697886,0.0001234053564,0.0008634085534,0.0001770665916,0.0007637235103,0.0002767516347,0.8813951904,0.8298214115,0.73401418
530,0.0009793149866,0.0008666593931,0.0001126555935,0.000813671737,0.0001656432496,0.0007179315435,0.0002613834431,0.884964904,0.8308580468,0.7330956365
535,0.000930788368,0.0008190524532,0.0001117359148,0.0007698274567,0.0001609609113,0.0006830885541,0.0002476998139,0.8799556175,0.827070345,0.7338817045
540,0.0008808155172,0.0007773632533,0.0001034522639,0.0007281253929,0.0001526901242,0.00064456166,0.0002362538571,0.8825494535,0.8266491436,0.7317782753
545,0.0008337934781,0.0007340951124,9.97E-05,0.0006989549729,0.0001348385052,0.000606702175,0.0002270913031,0.8804279857,0.8382830896,0.7276408259
550,0.0007887122221,0.0006884743925,0.0001002378296,0.0006545169163,0.0001341953059,0.0005741330679,0.0002145791543,0.8729095013,0.8298551714,0.7279373284
555,0.0007427262235,0.0006516062422,9.11E-05,0.0006170473644,0.0001256788592,0.0005408594734,0.0002018667501,0.8773168652,0.8307870987,0.728208398
560,0.0007097430807,0.0006157064345,9.40E-05,0.0005821684026,0.000127574678,0.0005143191665,0.0001954239141,0.8675060754,0.8202523117,0.7246554148
565,0.0006671967078,0.00057892123,8.83E-05,0.0005597538548,0.000107442853,0.0004834361316,0.0001837605762,0.8676919764,0.8389637542,0.7245781131
570,0.0006293766014,0.000552360958,7.70E-05,0.0005272288108,0.0001021477906,0.0004573157057,0.0001720608957,0.877631861,0.8377000505,0.7266169487
575,0.0005974849779,0.0005102096475,8.73E-05,0.0004983898252,9.91E-05,0.0004300035071,0.0001674814709,0.8539288289,0.8341462022,0.7196892356
580,0.0005632814299,0.0004929631832,7.03E-05,0.0004649246985,9.84E-05,0.0004058966588,0.0001573847712,0.875163208,0.8253861636,0.7205930059
585,0.0005319831241,0.00045913746,7.28E-05,0.000439976051,9.20E-05,0.0003835988464,0.0001483842777,0.8630677162,0.8270488876,0.7210733367
590,0.0005028949771,0.0004318848369,7.10E-05,0.0004140683159,8.88E-05,0.0003583413491,0.0001445536281,0.8587972768,0.8233693609,0.7125570256
595,0.0004753689095,0.0004051566357,7.02E-05,0.0003915472189,8.38E-05,0.0003373268992,0.0001380420104,0.8522993985,0.8236702297,0.7096107726
600,0.000445586266,0.0003833083611,6.23E-05,0.0003691427992,7.64E-05,0.0003171716817,0.0001284145843,0.860233787,0.8284429466,0.71180758
605,0.0004185522394,0.0003637808259,5.48E-05,0.0003470400698,7.15E-05,0.00029917559,0.0001193766494,0.8691407944,0.8291439803,0.7147867383
610,0.0003994661663,0.0003396407701,5.98E-05,0.0003322995617,6.72E-05,0.0002826179261,0.0001168482401,0.8502366378,0.8318590904,0.7074890191
615,0.0003752762638,0.0003177719773,5.75E-05,0.0003092685947,6.60E-05,0.0002646843786,0.0001105918852,0.8467681224,0.8241091285,0.7053054087
620,0.0003485218482,0.0002997400588,4.88E-05,0.0002904675202,5.81E-05,0.0002476738882,0.00010084796,0.8600323348,0.8334270053,0.7106409239
625,0.0003296283539,0.0002818772045,4.78E-05,0.0002765847894,5.30E-05,0.000234939318,9.47E-05,0.8551364019,0.8390806983,0.7127400153
630,0.0003089667717,0.000264514063,4.45E-05,0.000259635679,4.93E-05,0.0002194968256,8.95E-05,0.8561246297,0.8403352811,0.7104221091
635,0.0002927662525,0.0002473278146,4.54E-05,0.0002420349483,5.07E-05,0.0002056843223,8.71E-05,0.8447961896,0.8267173768,0.7025547532
640,0.0002734030783,0.0002322344226,4.12E-05,0.0002284446236,4.50E-05,0.0001932497835,8.02E-05,0.8494213892,0.8355598081,0.7068310447
645,0.0002573873149,0.000218154426,3.92E-05,0.0002151060326,4.23E-05,0.0001813402632,7.60E-05,0.8475725621,0.8357289582,0.7045423481
650,0.0002420472726,0.0002044718422,3.76E-05,0.0002006935974,4.14E-05,0.0001698521664,7.22E-05,0.844759951,0.8291504187,0.7017313791
655,0.0002283842606,0.0001916787442,3.67E-05,0.0001874091104,4.10E-05,0.0001598179661,6.86E-05,0.83928176,0.8205868036,0.6997766206
660,0.0002125733159,0.0001809897949,3.16E-05,0.0001768981892,3.57E-05,0.000149751475,6.28E-05,0.8514229272,0.8321749531,0.7044697699
665,0.0001998127811,0.0001691063808,3.07E-05,0.0001662522991,3.36E-05,0.0001401842455,5.96E-05,0.8463241434,0.832040364,0.7015779711
670,0.0001884766226,0.0001578675874,3.06E-05,0.0001558423101,3.26E-05,0.0001311107044,5.74E-05,0.8375977097,0.8268522002,0.6956337746
675,0.0001757110842,0.0001475721219,2.81E-05,0.0001456211321,3.01E-05,0.0001229540649,5.28E-05,0.8398566467,0.8287532503,0.6997513302
680,0.000164729557,0.0001397388987,2.50E-05,0.0001370030077,2.77E-05,0.0001152750774,4.95E-05,0.8482928096,0.8316844299,0.6997838124
685,0.0001544458186,0.0001291304652,2.53E-05,0.0001276694093,2.68E-05,0.0001075919354,4.69E-05,0.8360890982,0.8266291079,0.6966322321
690,0.0001439960673,0.0001204871805,2.35E-05,0.0001202256462,2.38E-05,0.0001009247062,4.31E-05,0.836739383,0.834923123,0.7008851565
695,0.0001345885417,0.0001132523394,2.13E-05,0.0001121645328,2.24E-05,9.45E-05,4.01E-05,0.8414708855,0.8333884248,7.02E-01
700,0.0001257069653,0.0001055703615,2.01E-05,0.0001051396102,2.06E-05,8.81E-05,3.76E-05,0.8398131416,0.8363865118,7.01E-01
705,0.0001188679377,9.88E-05,2.01E-05,9.81E-05,2.08E-05,8.27E-05,3.62E-05,8.31E-01,8.25E-01,6.95E-01
710,0.0001104417967,9.30E-05,1.74E-05,9.14E-05,1.91E-05,7.70E-05,3.35E-05,8.42E-01,8.27E-01,6.97E-01
715,0.0001039307937,8.65E-05,1.75E-05,8.59E-05,1.81E-05,7.22E-05,3.17E-05,8.32E-01,8.26E-01,6.95E-01
720,9.63E-05,8.15E-05,1.48E-05,8.09E-05,1.54E-05,6.76E-05,2.87E-05,8.47E-01,8.40E-01,7.02E-01
725,9.11E-05,7.55E-05,1.56E-05,7.54E-05,1.57E-05,6.34E-05,2.77E-05,8.29E-01,8.28E-01,6.96E-01
730,8.48E-05,7.07E-05,1.40E-05,7.05E-05,1.43E-05,5.92E-05,2.55E-05,8.35E-01,8.32E-01,6.99E-01
735,7.90E-05,6.60E-05,1.31E-05,6.60E-05,1.31E-05,5.54E-05,2.36E-05,8.35E-01,8.35E-01,7.01E-01
740,7.39E-05,6.23E-05,1.16E-05,6.17E-05,1.22E-05,5.19E-05,2.21E-05,8.43E-01,8.34E-01,7.02E-01
745,6.91E-05,5.81E-05,1.10E-05,5.72E-05,1.19E-05,4.84E-05,2.07E-05,8.41E-01,8.28E-01,7.01E-01
750,6.45E-05,5.40E-05,1.05E-05,5.38E-05,1.07E-05,4.54E-05,1.91E-05,8.37E-01,8.34E-01,7.04E-01
755,6.02E-05,5.08E-05,9.41E-06,5.06E-05,9.66E-06,4.25E-05,1.77E-05,8.44E-01,8.40E-01,7.06E-01
760,5.62E-05,4.73E-05,8.92E-06,4.73E-05,8.87E-06,4.00E-05,1.62E-05,8.41E-01,8.42E-01,7.12E-01
765,5.32E-05,4.41E-05,9.08E-06,4.38E-05,9.38E-06,3.74E-05,1.58E-05,8.29E-01,8.24E-01,7.02E-01
770,4.94E-05,4.11E-05,8.21E-06,4.14E-05,7.99E-06,3.50E-05,1.44E-05,8.34E-01,8.38E-01,7.09E-01
775,4.61E-05,3.88E-05,7.31E-06,3.83E-05,7.76E-06,3.30E-05,1.31E-05,8.41E-01,8.32E-01,7.15E-01
780,4.36E-05,3.62E-05,7.45E-06,3.63E-05,7.36E-06,3.07E-05,1.29E-05,8.29E-01,8.31E-01,7.05E-01
785,4.07E-05,3.38E-05,6.89E-06,3.41E-05,6.60E-06,2.89E-05,1.18E-05,8.31E-01,8.38E-01,7.09E-01
790,3.82E-05,3.14E-05,6.78E-06,3.18E-05,6.38E-06,2.71E-05,1.12E-05,8.23E-01,8.33E-01,7.08E-01
795,3.57E-05,3.02E-05,5.55E-06,2.98E-05,5.93E-06,2.54E-05,1.03E-05,8.45E-01,8.34E-01,7.11E-01
800,3.33E-05,2.78E-05,5.47E-06,2.81E-05,5.11E-06,2.40E-05,9.28E-06,8.36E-01,8.46E-01,7.21E-01
805,3.17E-05,2.63E-05,5.46E-06,2.66E-05,5.11E-06,2.26E-05,9.07E-06,8.28E-01,8.39E-01,7.14E-01
810,2.97E-05,2.47E-05,4.95E-06,2.46E-05,5.04E-06,2.13E-05,8.39E-06,8.33E-01,8.30E-01,7.17E-01
815,2.79E-05,2.31E-05,4.76E-06,2.33E-05,4.57E-06,2.01E-05,7.82E-06,8.29E-01,8.36E-01,7.19E-01
820,2.59E-05,2.21E-05,3.75E-06,2.20E-05,3.88E-06,1.90E-05,6.88E-06,8.55E-01,8.50E-01,7.34E-01
825,2.47E-05,2.05E-05,4.20E-06,2.08E-05,3.89E-06,1.79E-05,6.83E-06,8.30E-01,8.43E-01,7.24E-01
830,2.33E-05,1.94E-05,3.90E-06,1.95E-05,3.76E-06,1.69E-05,6.36E-06,8.33E-01,8.38E-01,7.27E-01
835,2.16E-05,1.83E-05,3.30E-06,1.83E-05,3.24E-06,1.61E-05,5.44E-06,8.47E-01,8.50E-01,7.48E-01
840,2.09E-05,1.75E-05,3.33E-06,1.75E-05,3.32E-06,1.52E-05,5.61E-06,8.40E-01,8.41E-01,7.31E-01
845,1.92E-05,1.63E-05,2.95E-06,1.66E-05,2.67E-06,1.43E-05,4.92E-06,8.47E-01,8.61E-01,7.44E-01
850,1.83E-05,1.58E-05,2.54E-06,1.57E-05,2.65E-06,1.38E-05,4.49E-06,8.61E-01,8.55E-01,7.55E-01
855,1.76E-05,1.50E-05,2.60E-06,1.47E-05,2.89E-06,1.32E-05,4.39E-06,8.52E-01,8.36E-01,7.50E-01
860,1.68E-05,1.41E-05,2.70E-06,1.42E-05,2.56E-06,1.24E-05,4.41E-06,8.39E-01,8.47E-01,7.37E-01
865,1.59E-05,1.35E-05,2.34E-06,1.34E-05,2.47E-06,1.18E-05,4.03E-06,8.52E-01,8.44E-01,7.46E-01
870,1.49E-05,1.29E-05,2.00E-06,1.28E-05,2.04E-06,1.13E-05,3.54E-06,8.66E-01,8.63E-01,7.62E-01
875,1.42E-05,1.24E-05,1.82E-06,1.22E-05,2.06E-06,1.09E-05,3.32E-06,8.72E-01,8.55E-01,7.66E-01
880,1.37E-05,1.15E-05,2.19E-06,1.17E-05,1.98E-06,1.06E-05,3.09E-06,8.39E-01,8.55E-01,7.73E-01
885,1.31E-05,1.13E-05,1.87E-06,1.11E-05,2.00E-06,1.02E-05,2.93E-06,8.58E-01,8.47E-01,7.77E-01
890,1.28E-05,1.07E-05,2.11E-06,1.07E-05,2.05E-06,9.72E-06,3.04E-06,8.35E-01,8.39E-01,7.62E-01
895,1.22E-05,1.04E-05,1.78E-06,1.02E-05,1.98E-06,9.46E-06,2.70E-06,8.53E-01,8.37E-01,7.78E-01
900,1.16E-05,9.56E-06,1.99E-06,9.92E-06,1.63E-06,9.09E-06,2.46E-06,8.28E-01,8.59E-01,7.87E-01
905,1.10E-05,9.31E-06,1.66E-06,9.58E-06,1.39E-06,8.75E-06,2.22E-06,8.48E-01,8.73E-01,7.97E-01
910,1.08E-05,9.06E-06,1.69E-06,9.41E-06,1.35E-06,8.50E-06,2.26E-06,8.43E-01,8.75E-01,7.90E-01
915,1.03E-05,8.82E-06,1.46E-06,9.04E-06,1.24E-06,8.37E-06,1.91E-06,8.58E-01,8.79E-01,8.14E-01
920,9.89E-06,8.54E-06,1.35E-06,8.75E-06,1.15E-06,7.91E-06,1.98E-06,8.64E-01,8.84E-01,8.00E-01
925,9.49E-06,8.48E-06,1.02E-06,8.43E-06,1.06E-06,7.78E-06,1.71E-06,8.93E-01,8.88E-01,8.20E-01
930,9.79E-06,8.06E-06,1.73E-06,8.51E-06,1.28E-06,7.80E-06,1.99E-06,8.23E-01,8.69E-01,7.96E-01
935,9.11E-06,8.09E-06,1.02E-06,8.01E-06,1.10E-06,7.36E-06,1.76E-06,8.88E-01,8.79E-01,8.07E-01
940,8.85E-06,7.58E-06,1.27E-06,7.95E-06,8.93E-07,7.26E-06,1.58E-06,8.57E-01,8.99E-01,8.21E-01
945,8.95E-06,7.26E-06,1.70E-06,7.65E-06,1.31E-06,7.14E-06,1.81E-06,8.11E-01,8.54E-01,7.98E-01
950,8.61E-06,7.58E-06,1.03E-06,7.45E-06,1.16E-06,7.03E-06,1.58E-06,8.81E-01,8.65E-01,8.17E-01

